On the Complexity of Rational Verification

Rational verification refers to the problem of checking which temporal logic properties hold of a concurrent multiagent system, under the assumption that agents in the system choose strategies that form a game-theoretic equilibrium. Rational verification can be understood as a counterpart to model checking for multiagent systems, but while classical model checking can be done in polynomial time for some temporal logic specification languages such as CTL, and polynomial space with LTL specifications, rational verification is much harder: the key decision problems for rational verification are 2EXPTIME-complete with LTL specifications, even when using explicit-state system representations. Against this background, our contributions in this paper are threefold. First, we show that the complexity of rational verification can be greatly reduced by restricting specifications to GR(1), a fragment of LTL that can represent a broad and practically useful class of response properties of reactive systems. In particular, we show that for a number of relevant settings, rational verification can be done in polynomial space and even in polynomial time. Second, we provide improved complexity results for rational verification when considering players' goals given by mean-payoff utility functions; arguably the most widely used approach for quantitative objectives in concurrent and multiagent systems. Finally, we consider the problem of computing outcomes that satisfy social welfare constraints. To this end, we consider both utilitarian and egalitarian social welfare and show that computing such outcomes is either PSPACE-complete or NP-complete.

==> Reviews.txt <==
Reviewer #1: The paper presents new results in rational verification. Rational verification, here, is the problem of deciding whether a concurrent game one graphs admits a Nash Equilibrium satisfying a certain system specification. Ways to parameterize the problem is to consider a certain class of specification language to specify the players' goals, and a certain specification language to specify the system specification.

It is known that when the players' goals and the system specification are expressed with an LTL formula, then rational verification is 2EXPTIME-complete.

The aim of the paper is to look for `more tractable' cases, specifically by studying the problem with `more tractable' specification languages. For players' goals, it considers GR(1) specification (Section 3) and mean-payoff (Section 4); for system specification, it considers LTL and GR(1). In total, it yields 4 different cases of the rational verification problem, whose complexity is characterized in this paper. They are conveniently summarized in Table 1.

When considering mean-payoff goals for the agents, besides individual strategic stability, interesting problems arise about the social welfare efficiency of equilibria. In particular, the paper considers in Section 5 the utilitarian and egalitarian social welfare values of runs in a concurrent game. Then, the authors investigate the problem of whether there exists a Nash equilibrium satisfying the system specification and whose social welfare value is above (or below) a certain threshold. Here, somehow against the aim of the paper, there is no attempt to solve these problems with GR(1) system specification. With LTL system specifications, the problems are PSPACE-complete.



Overall, I think it is an interesting paper. It connects very well with the current interests of the research community. It presents new results. These results are arguably of practical interest. Although not technically particularly innovative, the results are not trivial. I think that more could have been done, but don't we always do, when in the shoes of the reviewer, no matter how much has been achieved? For these reasons, I recommend to accept the paper, subject to what I believe are "minor revisions". But I would not oppose a less favorable decision, because I would also appreciate to read/review more details, and I do not rule out completely the possibility to have missed critical issues.


My main complain would be about the coherence between the apparent aim and the exact content of the paper.
  - First, it may be worth saying a few works about what is considered `tractable'. In the conclusion, the authors give a hint at what they mean "almost tractable ways -- i.e. solvable using at most only polynomial space". All the problems studied here are worst-case exponential; but indeed in PSPACE. The standard terminology of complexity theory being what it is, I would make this very clear in the paper, the abstract, and possibly the title.
  - Second, as I commented before, given the motivations of finding (almost?) tractable cases of rational verification, it is a bit surprising that there is no attempt made to solve the problems of social welfare verification with GR(1) agent's goals. If it were a conference paper, Section 5 could justifiably be an interesting first push towards a solution, where the techniques of the paper are applied in a rather straightforward way to solve new problems. For a journal paper, I would at least expect some comments about the difficulties that the authors have encountered. As it is, the section looks unfinished or out of place in the context of the paper.
  - Third, `tractable' comes hand-in-hand with `practical'. And this paper does not look at games represented symbolically. It is mentioned briefly in the introduction, and after definition 1. Unlike the previous point, I think that it is justifiably left out. But, it seems a pity to leave a sentence like "Iterated Boolean games is a very natural framework, but is computationally intractable" in this paper without commenting on possible perspectives. If PSPACE is `almost tractable', then I would think that there is some hope to have an `almost tractable' case in Iterated Boolean games when considering GR(1) goals and GR(1) specifications.


On a more technical note, I am not sure to completely understand the proof of Theorem 5.
I do not understand exactly what z_i and where in the equations z_i \leq pay_i(pi) is ensured.
I would appreciate additional comments about that.



Details:
- p. 3:"we show that, for mean payoff games, ... PSPACE-complete", with LTL specifications.
- p. 8: couldn't you conveniently simplify \iota'_1 and \iota'_2? The case 'if iota = 0' seems unnecessary. Also, I'd invert the two other cases, that is, \iota \oplus_{..} 1 if s |= psi or \iota = 0; \iota otherwise.
- p. 8, p. 9: is "Streett game index k=1" defined?
- p. 9: "as we show in this section" : in the REMAINDER of this section?
- p. 16 "allow to apply a bisection"
- p. 16: "all problems in the rational verification framework can be reduced to NON-EMPTINESS, which clearly cannot be the case here": "can be reduced *efficiently*" better?
- p. 17, p. 18: lacking spaces between paragraph titles and text in Sec 7.
- p. 18: "for instance within EVE" Was EVE mentioned before?



Reviewer #2: The paper studies the problem of rational verification considering global specifications and individual objectives given as combinations of LTL formulas and GR(1) formulas ( in a fragment of LTL expressible as Street conditions with one pair of sets). 
More precisely, in the first part (section 3), the paper studies the existence of a Nash Equilibrium which satisfies an LTL specification \varphi in the setting where each agent has either individual LTL or GR(1) objectives ans prove that the problem is PSpace-Complete, but can be solved in polynomial time in the case of fixed number of agents and the specification is an GR(1) formula.

In the following section, it is studied the existence of such Nash Equilibrium in the context of mean-payoff games where for LTL specifications the problem remains PSpace-complete, but for GR(1) specifications the complexity improves to NP-complete.
In the above sections, the authors characterize the existence of Nash Equilibrium by reducing to verification of a LTL and LTL^{Lim} (an extension of LTL allowing to express properties on mean-payoff) formula, respectively. Then, in the case of mean-payoff games with GR(1) specifications define a linear program of size polynomial in the size of initial game and prove that the problem is NP-complete.

Finally, the authors study the social welfare problem in the two settings of utilitarian and egalitarian social welfare functions. In this setting, the authors study the existence of a strategy profile in equilibrium having a social walfare bounded from above or below. This problem is PSpace-complete for LTL specifications for both utilitarian and egalitarian social welfare functions.

The paper presents improved results for a fragment of LTL specifications (which is expresive enough) for both global and individual objectives.
The results are well organized and clearely argued and proved.
Section 3 seems to add new results to the cooperative rational synthesis [11] where the global specification is the individual objective of the protagonsit. Other particular cases were studied in the literature (Rodica Condurache, Emmanuel Filiot, Raffaella Gentilini, Jean-François Raskin: The Complexity of Rational Synthesis. ICALP 2016: 121:1-121:15 )

pag2, line 18: "specifications can be done done in..." -> "specifications can be done in..."
pag2, line 30-33: instead of \varphi should be \gamma_i ?
pag4, LTL semantics : \alpha_t not defined formally, even if intuitive
pag8, Alg1 : L not defined (L=N \setminus W)
pag13: in def of src(e) and trg(e), a separation is needed between w and e


==> To-Do.txt <==
Reviewer #1:

My main complain would be about the coherence between the apparent aim and the exact content of the paper.
  - First, it may be worth saying a few works about what is considered `tractable'. In the conclusion, the authors give a hint at what they mean "almost tractable ways -- i.e. solvable using at most only polynomial space". All the problems studied here are worst-case exponential; but indeed in PSPACE. The standard terminology of complexity theory being what it is, I would make this very clear in the paper, the abstract, and possibly the title.

[DONE]
  - Second, as I commented before, given the motivations of finding (almost?) tractable cases of rational verification, it is a bit surprising that there is no attempt made to solve the problems of social welfare verification with GR(1) agent's goals. If it were a conference paper, Section 5 could justifiably be an interesting first push towards a solution, where the techniques of the paper are applied in a rather straightforward way to solve new problems. For a journal paper, I would at least expect some comments about the difficulties that the authors have encountered. As it is, the section looks unfinished or out of place in the context of the paper.

  - Third, `tractable' comes hand-in-hand with `practical'. And this paper does not look at games represented symbolically. It is mentioned briefly in the introduction, and after definition 1. Unlike the previous point, I think that it is justifiably left out. But, it seems a pity to leave a sentence like "Iterated Boolean games is a very natural framework, but is computationally intractable" in this paper without commenting on possible perspectives. If PSPACE is `almost tractable', then I would think that there is some hope to have an `almost tractable' case in Iterated Boolean games when considering GR(1) goals and GR(1) specifications.

[DONE]
On a more technical note, I am not sure to completely understand the proof of Theorem 5.
I do not understand exactly what z_i and where in the equations z_i \leq pay_i(pi) is ensured.
I would appreciate additional comments about that.



Reviewer #2:


The paper presents improved results for a fragment of LTL specifications (which is expresive enough) for both global and individual objectives.
The results are well organized and clearely argued and proved.

[DONE]
Section 3 seems to add new results to the cooperative rational synthesis [11] where the global specification is the individual objective of the protagonsit. Other particular cases were studied in the literature (Rodica Condurache, Emmanuel Filiot, Raffaella Gentilini, Jean-François Raskin: The Complexity of Rational Synthesis. ICALP 2016: 121:1-121:15 )


Minor comments and typos:

[DONE]
- p. 8: couldn't you conveniently simplify \iota'_1 and \iota'_2? The case 'if iota = 0' seems unnecessary. Also, I'd invert the two other cases, that is, \iota \oplus_{..} 1 if s |= psi or \iota = 0; \iota otherwise.





